Mobility-Aware Multi-Task Decentralized Federated Learning for Vehicular Networks: Modeling, Analysis, and Optimization

Federated learning (FL) is a promising paradigm that can enable collaborative model training between vehicles while protecting data privacy, thereby significantly improving the performance of intelligent transportation systems (ITSs). In vehicular networks, due to mobility, resource constraints, and the concurrent execution of multiple training tasks, how to allocate limited resources effectively to achieve optimal model training of multiple tasks is an extremely challenging issue. In this paper, we propose a mobility-aware multi-task decentralized federated learning (MMFL) framework for vehicular networks. By this framework, we address task scheduling, subcarrier allocation, and leader selection, as a joint optimization problem, termed as TSLP. For the case with a single FL task, we derive the convergence bound of model training. For general cases, we first model TSLP as a resource allocation game, and prove the existence of a Nash equilibrium (NE). Then, based on this proof, we reformulate the game as a decentralized partially observable Markov decision process (DEC-POMDP), and develop an algorithm based on heterogeneous-agent proximal policy optimization (HAPPO) to solve DEC-POMDP. Finally, numerical results are used to demonstrate the effectiveness of the proposed algorithm.

==> plot/BODS_accuracy.csv <==
round,job_0_acc,job_1_acc,job_2_acc,job_3_acc
1,0.1466666745642821,0.18933334201574326,0.25487179805835086,0.31533334652582806
2,0.2613333463668823,0.10533333569765091,0.2651282101869583,0.3153333415587743
3,0.26733334362506866,0.22733334451913834,0.27076923350493115,0.35600001613299054
4,0.26333334296941757,0.19733334084351858,0.22794871777296066,0.34266668061415356
5,0.5800000230471293,0.11200000469883283,0.23641025523344675,0.38066668311754864
6,0.11733333642284076,0.27800000707308453,0.4825641065835953,0.30533334612846375
7,0.32066668073336285,0.2953333407640457,0.2792307684818904,0.43533335626125336
8,0.6040000220139822,0.20933334281047186,0.4348717927932739,0.3906666835149129
9,0.8046667079130808,0.287333349386851,0.45692308247089386,0.4306666851043701


==> plot/DPPO_accuracy.csv <==
round,job_0_acc,job_1_acc,job_2_acc,job_3_acc
1,0.3857777913411458,0.10650000348687172,0.2784615308046341,0.32480000853538515
2,0.13244444876909256,0.21733334163824716,0.2530769258737564,0.3320000134408474
3,0.48000001907348633,0.18171429208346776,0.25179487963517505,0.31533334652582806
4,0.4085714519023895,0.26711111929681564,0.25846153795719146,0.3074285813740322
5,0.6030000299215317,0.32044445474942523,0.4411538392305374,0.32342858825411114
6,0.20080001056194305,0.47920001745224,0.24307692547639212,0.3890000097453594
7,0.3840000182390213,0.4670000188052654,0.4451282074054082,0.4488000214099884
8,0.5920000274976095,0.33828573141779217,0.46666666368643445,0.38466668128967285
9,0.6553333600362142,0.3093333492676417,0.6279120870998928,0.3800000150998433


==> plot/ERA_accuracy.csv <==
round,job_0_acc,job_1_acc,job_2_acc,job_3_acc
1,0.2155000101774931,0.17900000885128975,0.22989011023725783,0.32628572412899565
2,0.11150000430643559,0.1205000039190054,0.40879120571272715,0.30971430029187885
3,0.16900000907480717,0.22050001099705696,0.2613186814955303,0.31485715934208464
4,0.6000000387430191,0.3000000137835741,0.4428571420056479,0.37257144706589834
5,0.37700001895427704,0.10300000570714474,0.4336263750280653,0.2994285821914673
6,0.8500000312924385,0.11650000419467688,0.4430769213608333,0.2885714428765433
7,0.5815000236034393,0.17250000685453415,0.5914285608700344,0.32514287318502155
8,0.8440000489354134,0.4740000218153,0.6852747287069049,0.43200001546314787
9,0.30150001123547554,0.6925000250339508,0.5934065920966012,0.3977143040725163


==> plot/energy_acc.csv <==
x,HAPPO,ERA,BODS,DPPO
2000,0.796560708,0.404892319,0.406245027,0.518955033
2500,0.81896413,0.508328225,0.670017114,0.584965265
3000,0.830011422,0.628923098,0.699031364,0.406342707
3500,0.844031776,0.740717977,0.716524243,0.613629643
4000,0.84690113,0.739456439,0.718336211,0.44518536


==> plot/happo_accuracy.csv <==
round,job_0_acc,job_1_acc,job_2_acc,job_3_acc
1,0.23333334177732468,0.21377779046694437,0.2553846150636673,0.28342858595507486
2,0.5520000159740448,0.2843636463988911,0.4630769267678261,0.3160000145435333
3,0.784000039100647,0.64833336075147,0.6284615496794382,0.4180000225702922
4,0.874500036239624,0.7093333701292673,0.7153846263885498,0.4462222423818376
5,0.9011429122516087,0.7116000354290009,0.7412307739257813,0.46571430563926697
6,0.9205714804785592,0.7266667038202286,0.7889230728149415,0.4712000250816345
7,0.9360000371932984,0.7533333698908488,0.7931868093354362,0.47300002723932266
8,0.9506667057673136,0.7542857612882342,0.8100000023841858,0.4834286059652056
9,0.9388571807316372,0.751384647992941,0.815769225358963,0.5032000243663788


==> plot/vehicle_acc.csv <==
x,HAPPO,ERA,BODS,DPPO
20,0.79227353,0.538559237,0.371671806,0.402341892
25,0.811553301,0.705725093,0.525699651,0.458413131
30,0.832752166,0.50750771,0.540649591,0.376077666
35,0.839523108,0.483100249,0.513323088,0.495887199
40,0.851861727,0.643555948,0.619401731,0.184531473


==> plot/xi_acc.csv <==
x,HAPPO,ERA,BODS,DPPO
1,0.833165532,0.510943611,0.538039903,0.462033388
1.5,0.837587125,0.517148737,0.543190899,0.485812836
2,0.833094043,0.516564125,0.543019961,0.382549997
2.5,0.822850457,0.244502571,0.528911697,0.51636583
3,0.798185735,0.248553854,0.520877508,0.356910446

